Figure and Figure Caption Extraction for Mixed Raster and Vector PDFs: Digitization of Astronomical Literature with OCR Features

Scientific articles published prior to the "age of digitization" in the late 1990s contain figures which are "trapped" within their scanned pages. While progress to extract figures and their captions has been made, there is currently no robust method for this process. We present a YOLO-based method for use on scanned pages, post-Optical Character Recognition (OCR), which uses both grayscale and OCR-features. When applied to the astrophysics literature holdings of the Astrophysics Data System (ADS), we find F1 scores of 90.9% (92.2%) for figures (figure captions) with the intersection-over-union (IOU) cut-off of 0.9 which is a significant improvement over other state-of-the-art methods.

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_ncv.dat <==
5

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_score.dat <==
0.1

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_totTrue_figure.dat <==
507

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_totTrue_figure_caption.dat <==
489

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_totTrue_figure.dat <==
507

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_totTrue_figure_caption.dat <==
489

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_totTrue_figure.dat <==
507

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_totTrue_figure_caption.dat <==
489

==> tolatex/binaries_model4_tfrecordz/binaries_model4_totTrue_figure.dat <==
503

==> tolatex/binaries_model4_tfrecordz/binaries_model4_totTrue_figure_caption.dat <==
468

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_ncv.dat <==
5

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_score.dat <==
0.1

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_totTrue_figure.dat <==
507

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_totTrue_figure_caption.dat <==
489

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_ncv.dat <==
5

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_score.dat <==
0.1

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_totTrue_figure.dat <==
507

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_totTrue_figure_caption.dat <==
489

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_ncv.dat <==
5

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_score.dat <==
0.1

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_totTrue_figure.dat <==
507

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_totTrue_figure_caption.dat <==
489

==> tolatex/fbdetect/fbdetect_FN_figure_caption_iou0p6.dat <==
54.0

==> tolatex/fbdetect/fbdetect_FN_figure_caption_iou0p8.dat <==
1.6

==> tolatex/fbdetect/fbdetect_FN_figure_iou0p6.dat <==
7.7

==> tolatex/fbdetect/fbdetect_FN_figure_iou0p8.dat <==
0.6

==> tolatex/fbdetect/fbdetect_FP_figure_caption_iou0p6.dat <==
63.0

==> tolatex/fbdetect/fbdetect_FP_figure_caption_iou0p8.dat <==
42.1

==> tolatex/fbdetect/fbdetect_FP_figure_iou0p6.dat <==
12.8

==> tolatex/fbdetect/fbdetect_FP_figure_iou0p8.dat <==
28.0

==> tolatex/fbdetect/fbdetect_TP_figure_caption_iou0p6.dat <==
46.0

==> tolatex/fbdetect/fbdetect_TP_figure_caption_iou0p8.dat <==
72.5

==> tolatex/fbdetect/fbdetect_TP_figure_iou0p6.dat <==
92.3

==> tolatex/fbdetect/fbdetect_TP_figure_iou0p8.dat <==
85.9

==> tolatex/fbdetect/fbdetect_f1_figure_caption_iou0p6.dat <==
44.1$\pm$3.9

==> tolatex/fbdetect/fbdetect_f1_figure_caption_iou0p8.dat <==
76.8

==> tolatex/fbdetect/fbdetect_f1_figure_iou0p6.dat <==
90.0$\pm$0.9

==> tolatex/fbdetect/fbdetect_f1_figure_iou0p8.dat <==
85.7

==> tolatex/fbdetect/fbdetect_prec_figure_caption_iou0p6.dat <==
42.2$\pm$4.0

==> tolatex/fbdetect/fbdetect_prec_figure_caption_iou0p8.dat <==
63.3

==> tolatex/fbdetect/fbdetect_prec_figure_iou0p6.dat <==
87.8$\pm$1.1

==> tolatex/fbdetect/fbdetect_prec_figure_iou0p8.dat <==
75.4

==> tolatex/fbdetect/fbdetect_rec_figure_caption_iou0p6.dat <==
46.2$\pm$4.0

==> tolatex/fbdetect/fbdetect_rec_figure_caption_iou0p8.dat <==
97.8

==> tolatex/fbdetect/fbdetect_rec_figure_iou0p6.dat <==
92.5$\pm$1.9

==> tolatex/fbdetect/fbdetect_rec_figure_iou0p8.dat <==
99.3

==> tolatex/fbdetect/fbdetect_totTrue_figure.dat <==
490

==> tolatex/fbdetect/fbdetect_totTrue_figure_caption.dat <==
493

==> tolatex/fbdetect_pp/fbdetect_withPP_FN_figure_caption_iou0p8.dat <==
4.9

==> tolatex/fbdetect_pp/fbdetect_withPP_FN_figure_iou0p8.dat <==
1.2

==> tolatex/fbdetect_pp/fbdetect_withPP_FP_figure_caption_iou0p8.dat <==
21.8

==> tolatex/fbdetect_pp/fbdetect_withPP_FP_figure_iou0p8.dat <==
19.0

==> tolatex/fbdetect_pp/fbdetect_withPP_TP_figure_caption_iou0p8.dat <==
81.5

==> tolatex/fbdetect_pp/fbdetect_withPP_TP_figure_iou0p8.dat <==
89.2

==> tolatex/fbdetect_pp/fbdetect_withPP_f1_figure_caption_iou0p8.dat <==
85.9

==> tolatex/fbdetect_pp/fbdetect_withPP_f1_figure_iou0p8.dat <==
89.8

==> tolatex/fbdetect_pp/fbdetect_withPP_prec_figure_caption_iou0p8.dat <==
78.9

==> tolatex/fbdetect_pp/fbdetect_withPP_prec_figure_iou0p8.dat <==
82.5

==> tolatex/fbdetect_pp/fbdetect_withPP_rec_figure_caption_iou0p8.dat <==
94.3

==> tolatex/fbdetect_pp/fbdetect_withPP_rec_figure_iou0p8.dat <==
98.6

==> tolatex/fbdetect_pp/fbdetect_withPP_totTrue_figure.dat <==
490

==> tolatex/fbdetect_pp/fbdetect_withPP_totTrue_figure_caption.dat <==
487

==> tolatex/final_model_test_table/binaries_model12_finaltest_FN_figure_caption_iou0p1.dat <==
6.0

==> tolatex/final_model_test_table/binaries_model12_finaltest_FN_figure_caption_iou0p6.dat <==
6.0

==> tolatex/final_model_test_table/binaries_model12_finaltest_FN_figure_caption_iou0p8.dat <==
6.0

==> tolatex/final_model_test_table/binaries_model12_finaltest_FN_figure_iou0p1.dat <==
3.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_FN_figure_iou0p6.dat <==
3.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_FN_figure_iou0p8.dat <==
3.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_FP_figure_caption_iou0p1.dat <==
2.7

==> tolatex/final_model_test_table/binaries_model12_finaltest_FP_figure_caption_iou0p6.dat <==
6.4

==> tolatex/final_model_test_table/binaries_model12_finaltest_FP_figure_caption_iou0p8.dat <==
7.8

==> tolatex/final_model_test_table/binaries_model12_finaltest_FP_figure_iou0p1.dat <==
2.9

==> tolatex/final_model_test_table/binaries_model12_finaltest_FP_figure_iou0p6.dat <==
5.1

==> tolatex/final_model_test_table/binaries_model12_finaltest_FP_figure_iou0p8.dat <==
6.1

==> tolatex/final_model_test_table/binaries_model12_finaltest_TP_figure_caption_iou0p1.dat <==
92.6

==> tolatex/final_model_test_table/binaries_model12_finaltest_TP_figure_caption_iou0p6.dat <==
88.9

==> tolatex/final_model_test_table/binaries_model12_finaltest_TP_figure_caption_iou0p8.dat <==
87.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_TP_figure_iou0p1.dat <==
96.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_TP_figure_iou0p6.dat <==
94.3

==> tolatex/final_model_test_table/binaries_model12_finaltest_TP_figure_iou0p8.dat <==
93.3

==> tolatex/final_model_test_table/binaries_model12_finaltest_ap_figure.dat <==
91.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_ap_figure_caption.dat <==
87.9

==> tolatex/final_model_test_table/binaries_model12_finaltest_f1_figure_caption_iou0p1.dat <==
95.5$\pm$1.2

==> tolatex/final_model_test_table/binaries_model12_finaltest_f1_figure_caption_iou0p6.dat <==
93.4$\pm$1.0

==> tolatex/final_model_test_table/binaries_model12_finaltest_f1_figure_caption_iou0p8.dat <==
92.7$\pm$1.4

==> tolatex/final_model_test_table/binaries_model12_finaltest_f1_figure_iou0p1.dat <==
96.7$\pm$0.8

==> tolatex/final_model_test_table/binaries_model12_finaltest_f1_figure_iou0p6.dat <==
95.5$\pm$1.7

==> tolatex/final_model_test_table/binaries_model12_finaltest_f1_figure_iou0p8.dat <==
95.1$\pm$1.6

==> tolatex/final_model_test_table/binaries_model12_finaltest_ncv.dat <==
5

==> tolatex/final_model_test_table/binaries_model12_finaltest_prec_figure_caption_iou0p1.dat <==
97.1$\pm$1.1

==> tolatex/final_model_test_table/binaries_model12_finaltest_prec_figure_caption_iou0p6.dat <==
93.2$\pm$2.3

==> tolatex/final_model_test_table/binaries_model12_finaltest_prec_figure_caption_iou0p8.dat <==
91.8$\pm$1.6

==> tolatex/final_model_test_table/binaries_model12_finaltest_prec_figure_iou0p1.dat <==
97.1$\pm$1.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_prec_figure_iou0p6.dat <==
94.7$\pm$2.3

==> tolatex/final_model_test_table/binaries_model12_finaltest_prec_figure_iou0p8.dat <==
93.8$\pm$3.0

==> tolatex/final_model_test_table/binaries_model12_finaltest_rec_figure_caption_iou0p1.dat <==
94.0$\pm$2.7

==> tolatex/final_model_test_table/binaries_model12_finaltest_rec_figure_caption_iou0p6.dat <==
93.8$\pm$2.8

==> tolatex/final_model_test_table/binaries_model12_finaltest_rec_figure_caption_iou0p8.dat <==
93.7$\pm$1.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_rec_figure_iou0p1.dat <==
96.5$\pm$1.6

==> tolatex/final_model_test_table/binaries_model12_finaltest_rec_figure_iou0p6.dat <==
96.4$\pm$1.7

==> tolatex/final_model_test_table/binaries_model12_finaltest_rec_figure_iou0p8.dat <==
96.4$\pm$1.0

==> tolatex/final_model_test_table/binaries_model12_finaltest_score.dat <==
0.1

==> tolatex/final_model_test_table/binaries_model12_finaltest_totTrue_figure.dat <==
490

==> tolatex/final_model_test_table/binaries_model12_finaltest_totTrue_figure_caption.dat <==
487

==> tolatex/nopost/nopost_FN_figure_caption_iou0p6.dat <==
16.0

==> tolatex/nopost/nopost_FN_figure_caption_iou0p8.dat <==
5.1

==> tolatex/nopost/nopost_FN_figure_iou0p6.dat <==
6.9

==> tolatex/nopost/nopost_FN_figure_iou0p8.dat <==
3.1

==> tolatex/nopost/nopost_FP_figure_caption_iou0p6.dat <==
16.8

==> tolatex/nopost/nopost_FP_figure_caption_iou0p8.dat <==
49.9

==> tolatex/nopost/nopost_FP_figure_iou0p6.dat <==
8.1

==> tolatex/nopost/nopost_FP_figure_iou0p8.dat <==
14.3

==> tolatex/nopost/nopost_TP_figure_caption_iou0p6.dat <==
83.4

==> tolatex/nopost/nopost_TP_figure_caption_iou0p8.dat <==
55.6

==> tolatex/nopost/nopost_TP_figure_iou0p6.dat <==
93.1

==> tolatex/nopost/nopost_TP_figure_iou0p8.dat <==
89.2

==> tolatex/nopost/nopost_f1_figure_caption_iou0p6.dat <==
83.8$\pm$3.6

==> tolatex/nopost/nopost_f1_figure_caption_iou0p8.dat <==
66.9

==> tolatex/nopost/nopost_f1_figure_iou0p6.dat <==
92.5$\pm$2.4

==> tolatex/nopost/nopost_f1_figure_iou0p8.dat <==
91.1

==> tolatex/nopost/nopost_prec_figure_caption_iou0p6.dat <==
83.6$\pm$4.1

==> tolatex/nopost/nopost_prec_figure_caption_iou0p8.dat <==
52.7

==> tolatex/nopost/nopost_prec_figure_iou0p6.dat <==
92.0$\pm$2.2

==> tolatex/nopost/nopost_prec_figure_iou0p8.dat <==
86.2

==> tolatex/nopost/nopost_rec_figure_caption_iou0p6.dat <==
84.1$\pm$3.6

==> tolatex/nopost/nopost_rec_figure_caption_iou0p8.dat <==
91.6

==> tolatex/nopost/nopost_rec_figure_iou0p6.dat <==
93.1$\pm$3.0

==> tolatex/nopost/nopost_rec_figure_iou0p8.dat <==
96.7

==> tolatex/nopost/nopost_totTrue_figure.dat <==
490

==> tolatex/nopost/nopost_totTrue_figure_caption.dat <==
493

==> tolatex/scanbank_on_ours/scanbank_on_ours_FN_figure_caption_iou0p8.dat <==
42.8

==> tolatex/scanbank_on_ours/scanbank_on_ours_FN_figure_iou0p8.dat <==
1.7

==> tolatex/scanbank_on_ours/scanbank_on_ours_FP_figure_caption_iou0p8.dat <==
15.3

==> tolatex/scanbank_on_ours/scanbank_on_ours_FP_figure_iou0p8.dat <==
54.3

==> tolatex/scanbank_on_ours/scanbank_on_ours_TP_figure_caption_iou0p8.dat <==
42.6

==> tolatex/scanbank_on_ours/scanbank_on_ours_TP_figure_iou0p8.dat <==
86.9

==> tolatex/scanbank_on_ours/scanbank_on_ours_f1_figure_caption_iou0p8.dat <==
59.5

==> tolatex/scanbank_on_ours/scanbank_on_ours_f1_figure_iou0p8.dat <==
75.6

==> tolatex/scanbank_on_ours/scanbank_on_ours_prec_figure_caption_iou0p8.dat <==
73.6

==> tolatex/scanbank_on_ours/scanbank_on_ours_prec_figure_iou0p8.dat <==
61.5

==> tolatex/scanbank_on_ours/scanbank_on_ours_rec_figure_caption_iou0p8.dat <==
49.9

==> tolatex/scanbank_on_ours/scanbank_on_ours_rec_figure_iou0p8.dat <==
98.1

==> tolatex/scanbank_on_ours/scanbank_on_ours_totTrue_figure.dat <==
475

==> tolatex/scanbank_on_ours/scanbank_on_ours_totTrue_figure_caption.dat <==
472
